Broad band polarimetric follow-up of Type IIP SN 2012aw

We present the results based on R-band polarimetric follow-up observations of the nearby (~10 Mpc) Type II-plateau SN 2012aw. Starting from ~10 days after the SN explosion, these polarimetric observations cover ~90 days (during the plateau phase) and are distributed over 9 epochs. To characterize the Milky Way interstellar polarization (ISP_MW ), we have observed 14 field stars lying in a radius of 10 degree around the SN. We have also tried to subtract the host galaxy dust polarization component assuming that the dust properties in the host galaxy are similar to that observed for Galactic dust and the general magnetic field follow the large scale structure of the spiral arms of a galaxy. After correcting the IS_PMW , our analysis infer that SN 2012aw has maximum polarization of 0.85% +- 0.08% but polarization angle does not show much variation with a weighted mean value of ~138 degree. However, if both ISP_MW and host galaxy polarization (ISP_HG ) components are subtracted from the observed polarization values of SN, maximum polarization of the SN becomes 0.68% +- 0.08%. The distribution of Q and U parameters appears to follow a loop like structure. The evolution of polarimetric light curve (PLC) properties of this event is also compared with other well studied core-collapse supernovae of similar type.

==> readme.txt <==
draftsn12aw.tex  #laTex file
fig1.eps         #post-script figures  
fig2.ps          #post-script figures
fig3.ps          #post-script figures
fig4.eps         #post-script figures
fig5.ps          #post-script figures 
fig6.ps          #post-script figures
fig7.ps          #post-script figures 
fig8.ps          #post-script figures 
fig9.eps         #post-script figures
mn2e.bst         # MNRAS style file
mn2e.cls         # MNRAS style file
mnras.bst        # MNRAS style file 
natbib.sty       # bib style file
readme.txt       #this file	
draftsn12aw.bbl  #BibTeX file
draftsn12aw.bib  #BibTeX file
